Visual attention models for scene text recognition

In this paper we propose an approach to lexicon-free recognition of text in scene images. Our approach relies on a LSTM-based soft visual attention model learned from convolutional features. A set of feature vectors are derived from an intermediate convolutional layer corresponding to different areas of the image. This permits encoding of spatial information into the image representation. In this way, the framework is able to learn how to selectively focus on different parts of the image. At every time step the recognizer emits one character using a weighted combination of the convolutional feature vectors according to the learned attention model. Training can be done end-to-end using only word level annotations. In addition, we show that modifying the beam search algorithm by integrating an explicit language model leads to significantly better recognition results. We validate the performance of our approach on standard SVT and ICDAR'03 scene text datasets, showing state-of-the-art performance in unconstrained text recognition.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

